Visualize and Paint GAN Activations

We investigate how generated structures of GANs correlate with their activations in hidden layers, with the purpose of better understanding the inner workings of those models and being able to paint structures with unconditionally trained GANs. This gives us more control over the generated images, allowing to generate them from a semantic segmentation map while not requiring such a segmentation in the training data. To this end we introduce the concept of tileable features, allowing us to identify activations that work well for painting.

==> results.txt <==
-----------------------------------------------------------------------
brecahad.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=None`.
  warnings.warn(msg)
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [01:53<00:00,  1.77s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [01:52<00:00,  1.76s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [01:53<00:00,  1.77s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [01:53<00:00,  1.77s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [01:52<00:00,  1.76s/it]cossim mean: 0.9472744 std: 0.00066023425
cossim_full mean: 0.8048805 std: 0.0011480827
cossim_mask mean: 0.8137623 std: 0.0020271677
L1_loss mean: 0.09107705 std: 0.00048293878
L1_loss_full mean: 0.20737581 std: 0.0010725519
L1_loss_mask mean: 0.20516339 std: 0.0013484659
-----------------------------------------------------------------------
brecahad.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=None`.
  warnings.warn(msg)
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:05<00:00,  1.96s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [02:05<00:00,  1.96s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [02:06<00:00,  1.98s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [02:06<00:00,  1.98s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [02:07<00:00,  1.99s/it]cossim mean: 0.7990157 std: 0.0025906083
cossim_full mean: 0.5990609 std: 0.004796779
cossim_mask mean: 0.73207295 std: 0.0019421313
L1_loss mean: 0.18276738 std: 0.0012766682
L1_loss_full mean: 0.29769236 std: 0.002534669
L1_loss_mask mean: 0.27317595 std: 0.001548685
-----------------------------------------------------------------------
afhqwild.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=ResNet50_Weights.IMAGENET1K_V1`. You can also use `weights=ResNet50_Weights.DEFAULT` to get the most up-to-date weights.
  warnings.warn(msg)
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [01:52<00:00,  1.76s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [01:51<00:00,  1.75s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [01:52<00:00,  1.76s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [01:52<00:00,  1.75s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [01:53<00:00,  1.77s/it]cossim mean: 0.9068464 std: 0.00055267214
cossim_full mean: 0.77776784 std: 0.0014883737
cossim_mask mean: 0.8226813 std: 0.0013475475
L1_loss mean: 0.04285998 std: 0.00011615079
L1_loss_full mean: 0.070849836 std: 0.0002197435
L1_loss_mask mean: 0.06830976 std: 0.00017794746
----------------------------------------------------------------------------
afhqwild.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=ResNet50_Weights.IMAGENET1K_V1`. You can also use `weights=ResNet50_Weights.DEFAULT` to get the most up-to-date weights.
  warnings.warn(msg)
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:08<00:00,  2.00s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:07<00:00,  2.00s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:06<00:00,  1.97s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:05<00:00,  1.96s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:07<00:00,  1.99s/it]
cossim mean: 0.8966361 std: 0.0005152763
cossim_full mean: 0.6637819 std: 0.002312532
cossim_mask mean: 0.6930541 std: 0.0010201557
L1_loss mean: 0.04543119 std: 0.00013238273
L1_loss_full mean: 0.09519529 std: 0.0006083487
L1_loss_mask mean: 0.10151757 std: 0.00042605682
-----------------------------------------------------------------------
stylegan2-church-config-f.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=ResNet50_Weights.IMAGENET1K_V1`. You can also use `weights=ResNet50_Weights.DEFAULT` to get the most up-to-date weights.
  warnings.warn(msg)
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:03<00:00,  1.93s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:04<00:00,  1.95s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:03<00:00,  1.94s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:03<00:00,  1.93s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:04<00:00,  1.95s/it]
cossim mean: 0.8801532 std: 0.00037055803
cossim_full mean: 0.7627042 std: 0.00091806316
cossim_mask mean: 0.7931321 std: 0.0004093885
L1_loss mean: 0.046183266 std: 0.00013360621
L1_loss_full mean: 0.06931523 std: 0.00031965098
L1_loss_mask mean: 0.07099155 std: 0.00021421205
-----------------------------------------------------------------------
stylegan2-church-config-f.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=ResNet50_Weights.IMAGENET1K_V1`. You can also use `weights=ResNet50_Weights.DEFAULT` to get the most up-to-date weights.
  warnings.warn(msg)
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:13<00:00,  2.09s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:13<00:00,  2.09s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:12<00:00,  2.07s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:14<00:00,  2.10s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:12<00:00,  2.07s/it]
cossim mean: 0.7940988 std: 0.0010444385
cossim_full mean: 0.6113046 std: 0.0017337031
cossim_mask mean: 0.66751 std: 0.0011264322
L1_loss mean: 0.06233425 std: 0.00015823219
L1_loss_full mean: 0.09335559 std: 0.00044010102
L1_loss_mask mean: 0.10126171 std: 0.00011652286















block size 2 to 4, distance 1

-----------------------------------------------------------------------
brecahad.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent
to passing `weights=None`.
  warnings.warn(msg)
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [01:52<00:00,  1.76s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [01:53<00:00,  1.77s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [01:53<00:00,  1.77s/it]
cossim mean: 0.9482725 std: 0.0010092498
cossim_full mean: 0.8048303 std: 0.0012447335
cossim_mask mean: 0.81489104 std: 0.0011866033
L1_loss mean: 0.09033508 std: 0.00066949916
L1_loss_full mean: 0.2071094 std: 0.00079955853
L1_loss_mask mean: 0.20418362 std: 0.00091140624
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [01:53<00:00,  1.78s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [01:54<00:00,  1.78s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [01:55<00:00,  1.80s/it]
cossim mean: 0.97886187 std: 0.00017772763
cossim_full mean: 0.8063619 std: 0.00017982496
cossim_mask mean: 0.8224788 std: 0.00012587923
L1_loss mean: 0.05640764 std: 0.00027306654
L1_loss_full mean: 0.20583852 std: 0.00028600387
L1_loss_mask mean: 0.19723743 std: 0.00012659225
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [01:54<00:00,  1.80s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [01:55<00:00,  1.80s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [01:54<00:00,  1.80s/it]
cossim mean: 0.9872373 std: 0.0002516419
cossim_full mean: 0.8052427 std: 0.0004560023
cossim_mask mean: 0.8180521 std: 0.0002543396
L1_loss mean: 0.044721823 std: 0.0004425527
L1_loss_full mean: 0.20751695 std: 0.00055979117
L1_loss_mask mean: 0.19974057 std: 0.00031658792
cossim mean values: [0.9482725, 0.97886187, 0.9872373]


-----------------------------------------------------------------------
brecahad.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent
to passing `weights=None`.
  warnings.warn(msg)
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:10<00:00,  2.04s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:08<00:00,  2.01s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:08<00:00,  2.00s/it]
cossim mean: 0.7959099 std: 0.00034405157
cossim_full mean: 0.5942002 std: 0.00068706094
cossim_mask mean: 0.72996044 std: 0.0006490828
L1_loss mean: 0.18479086 std: 0.00034111124
L1_loss_full mean: 0.30002454 std: 0.0005473004
L1_loss_mask mean: 0.27520204 std: 0.000672993
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:13<00:00,  2.08s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:13<00:00,  2.09s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:12<00:00,  2.06s/it]
cossim mean: 0.8450274 std: 0.0019332595
cossim_full mean: 0.59877205 std: 0.0035140503
cossim_mask mean: 0.7327841 std: 0.0028508962
L1_loss mean: 0.16232257 std: 0.0015138906
L1_loss_full mean: 0.29819128 std: 0.0010792803
L1_loss_mask mean: 0.2712393 std: 0.0011667351
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:12<00:00,  2.06s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:11<00:00,  2.05s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:13<00:00,  2.09s/it]
cossim mean: 0.8874399 std: 0.0014796312
cossim_full mean: 0.6023545 std: 0.002794008
cossim_mask mean: 0.7210863 std: 0.0022611022
L1_loss mean: 0.13473348 std: 0.0008531086
L1_loss_full mean: 0.29596934 std: 0.0017593574
L1_loss_mask mean: 0.27065566 std: 0.0019030616
cossim mean values: [0.7959099, 0.8450274, 0.8874399]










-----------------------------------------------------------------------
afhqwild.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=ResNet50_Weights.IMAGENET1K_V1`. You can also use `weights=ResNet50_Weights.DEFAULT` to get the most up-to-date weights.
  warnings.warn(msg)
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [01:53<00:00,  1.78s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [01:53<00:00,  1.78s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [01:53<00:00,  1.78s/it]cossim mean: 0.90557003 std: 0.00086099666
cossim_full mean: 0.7756472 std: 0.00042981017
cossim_mask mean: 0.82309645 std: 0.0004232549
L1_loss mean: 0.043113183 std: 0.00022216742
L1_loss_full mean: 0.07114228 std: 4.1126033e-05
L1_loss_mask mean: 0.068218164 std: 6.63902e-05
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [01:54<00:00,  1.79s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [01:54<00:00,  1.79s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [01:54<00:00,  1.79s/it]cossim mean: 0.94982606 std: 0.0005085491
cossim_full mean: 0.77769333 std: 0.0010865993
cossim_mask mean: 0.82475024 std: 0.00047689272
L1_loss mean: 0.029625751 std: 0.000177165
L1_loss_full mean: 0.070844196 std: 0.00027050223
L1_loss_mask mean: 0.066455446 std: 0.00016875647
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [01:54<00:00,  1.79s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [01:54<00:00,  1.79s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [01:54<00:00,  1.79s/it]cossim mean: 0.9721313 std: 0.00016766897
cossim_full mean: 0.7793681 std: 0.00029478085
cossim_mask mean: 0.817609 std: 0.0004944646
L1_loss mean: 0.021096945 std: 5.7609403e-05
L1_loss_full mean: 0.070448495 std: 3.1001196e-05
L1_loss_mask mean: 0.06654022 std: 5.999104e-05
cossim mean values: [0.90557003, 0.94982606, 0.9721313]
-----------------------------------------------------------------------
afhqwild.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=ResNet50_Weights.IMAGENET1K_V1`. You can also use `weights=ResNet50_Weights.DEFAULT` to get the most up-to-date weights.
  warnings.warn(msg)
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:10<00:00,  2.04s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [02:10<00:00,  2.04s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [02:09<00:00,  2.03s/it]cossim mean: 0.89558387 std: 0.0010406293
cossim_full mean: 0.6626491 std: 0.0014073963
cossim_mask mean: 0.6927293 std: 0.0011325235
L1_loss mean: 0.045670185 std: 0.00023799462
L1_loss_full mean: 0.09540715 std: 0.00027012173
L1_loss_mask mean: 0.10168626 std: 0.00020528134
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:14<00:00,  2.10s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [02:14<00:00,  2.10s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [02:13<00:00,  2.09s/it]cossim mean: 0.9155166 std: 0.00073794834
cossim_full mean: 0.6613071 std: 0.00024232506
cossim_mask mean: 0.70295 std: 0.00025548306
L1_loss mean: 0.042527705 std: 0.0002087681
L1_loss_full mean: 0.095857166 std: 0.00015179739
L1_loss_mask mean: 0.10066257 std: 0.00015516118
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:12<00:00,  2.07s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [02:14<00:00,  2.10s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [02:12<00:00,  2.07s/it]cossim mean: 0.9331799 std: 0.0007158966
cossim_full mean: 0.66265786 std: 0.0008809142
cossim_mask mean: 0.7050121 std: 0.0006100019
L1_loss mean: 0.036880486 std: 0.00021651601
L1_loss_full mean: 0.095590435 std: 3.2609987e-05
L1_loss_mask mean: 0.098914035 std: 4.878569e-05
cossim mean values: [0.89558387, 0.9155166, 0.9331799]
-----------------------------------------------------------------------
stylegan2-church-config-f.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=ResNet50_Weights.IMAGENET1K_V1`. You can also use `weights=ResNet50_Weights.DEFAULT` to get the most up-to-date weights.
  warnings.warn(msg)
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:03<00:00,  1.93s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:03<00:00,  1.93s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:03<00:00,  1.93s/it]
cossim mean: 0.8787653 std: 0.0009013594
cossim_full mean: 0.76189154 std: 0.0021474313
cossim_mask mean: 0.792844 std: 0.0012889315
L1_loss mean: 0.046438247 std: 0.00018662556
L1_loss_full mean: 0.06939513 std: 0.00042550868
L1_loss_mask mean: 0.070977315 std: 0.00032722382
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:04<00:00,  1.94s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:03<00:00,  1.94s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:03<00:00,  1.94s/it]
cossim mean: 0.92891866 std: 0.00034398847
cossim_full mean: 0.76392674 std: 0.0022738923
cossim_mask mean: 0.8024159 std: 0.0010550166
L1_loss mean: 0.033964157 std: 0.00013355043
L1_loss_full mean: 0.06918151 std: 0.000572536
L1_loss_mask mean: 0.06816253 std: 0.00034128068
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:03<00:00,  1.93s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:04<00:00,  1.94s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:03<00:00,  1.93s/it]
cossim mean: 0.95548344 std: 0.00013914012
cossim_full mean: 0.7636903 std: 0.0026674157
cossim_mask mean: 0.8004956 std: 0.0016455832
L1_loss mean: 0.025682991 std: 3.358513e-05
L1_loss_full mean: 0.06896862 std: 0.00055499823
L1_loss_mask mean: 0.06704637 std: 0.00043167823
cossim mean values: [0.8787653, 0.92891866, 0.95548344]
-----------------------------------------------------------------------
stylegan2-church-config-f.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=ResNet50_Weights.IMAGENET1K_V1`. You can also use `weights=ResNet50_Weights.DEFAULT` to get the most up-to-date weights.
  warnings.warn(msg)
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:14<00:00,  2.09s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:12<00:00,  2.08s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:13<00:00,  2.08s/it]
cossim mean: 0.79388696 std: 0.0007562819
cossim_full mean: 0.6116496 std: 0.0017312247
cossim_mask mean: 0.66750675 std: 0.0010172087
L1_loss mean: 0.062417418 std: 0.00017317092
L1_loss_full mean: 0.09343875 std: 0.00023019382
L1_loss_mask mean: 0.10138235 std: 0.00025423616
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:17<00:00,  2.15s/it]
 69%|################################################################################################################################################################8                                                                         | 44/64 [01:34<00:42,  2.12s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:17<00:00,  2.15s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:17<00:00,  2.15s/it]
cossim mean: 0.8165903 std: 0.00040479886
cossim_full mean: 0.6116028 std: 0.0035124626
cossim_mask mean: 0.6808124 std: 0.0012681999
L1_loss mean: 0.0601719 std: 0.00015749484
L1_loss_full mean: 0.09332933 std: 0.00077247794
L1_loss_mask mean: 0.0997566 std: 0.0005546732
metrics use original image as background:
100%|##########################################################################################################################################################################################################################################| 64/64 [05:21<00:00,  5.02s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:17<00:00,  2.14s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:16<00:00,  2.13s/it]
cossim mean: 0.8476036 std: 0.0008069605
cossim_full mean: 0.61195415 std: 0.0022093821
cossim_mask mean: 0.6868275 std: 0.0014046608
L1_loss mean: 0.05411246 std: 0.00023809925
L1_loss_full mean: 0.09304392 std: 0.0003300409
L1_loss_mask mean: 0.09732851 std: 0.00025455357
cossim mean values: [0.79388696, 0.8165903, 0.8476036]








compare against original image instead of masked


-----------------------------------------------------------------------
brecahad.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=None`.
  warnings.warn(msg)
metrics use original image:
100%|##########################################################################################################################################################################################################################################| 64/64 [01:54<00:00,  1.78s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [01:53<00:00,  1.78s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [01:53<00:00,  1.77s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [01:53<00:00,  1.77s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [01:53<00:00,  1.77s/it]cossim mean: 0.9238682 std: 0.00088637596
cossim_full mean: 0.8052368 std: 0.0005224361
cossim_mask mean: 0.7722519 std: 0.0020831139
L1_loss mean: 0.10737862 std: 0.00060743315
L1_loss_full mean: 0.20752478 std: 0.00079368195
L1_loss_mask mean: 0.2286667 std: 0.0011965885
-----------------------------------------------------------------------
brecahad.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=None`.
  warnings.warn(msg)
metrics use original image:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:02<00:00,  1.91s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [02:02<00:00,  1.91s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [02:02<00:00,  1.91s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [02:03<00:00,  1.92s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [02:02<00:00,  1.91s/it]cossim mean: 0.76714206 std: 0.0014792894
cossim_full mean: 0.601246 std: 0.002190572
cossim_mask mean: 0.69318545 std: 0.0017916184
L1_loss mean: 0.20593753 std: 0.00090330763
L1_loss_full mean: 0.29692104 std: 0.0015705079
L1_loss_mask mean: 0.29868132 std: 0.0010522846
-----------------------------------------------------------------------
afhqwild.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=ResNet50_Weights.IMAGENET1K_V1`. You can also use `weights=ResNet50_Weights.DEFAULT` to get the most up-to-date weights.
  warnings.warn(msg)
metrics use original image:
100%|##########################################################################################################################################################################################################################################| 64/64 [01:51<00:00,  1.75s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [01:51<00:00,  1.75s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [01:53<00:00,  1.78s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [01:52<00:00,  1.76s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [01:52<00:00,  1.75s/it]
cossim mean: 0.89247876 std: 0.00047552743
cossim_full mean: 0.77764285 std: 0.00069372624
cossim_mask mean: 0.77589864 std: 0.00082143483
L1_loss mean: 0.04536877 std: 0.00010443988
L1_loss_full mean: 0.070805155 std: 0.00018001844
L1_loss_mask mean: 0.07777051 std: 0.00016568424
-----------------------------------------------------------------------
afhqwild.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=ResNet50_Weights.IMAGENET1K_V1`. You can also use `weights=ResNet50_Weights.DEFAULT` to get the most up-to-date weights.
  warnings.warn(msg)
metrics use original image:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:00<00:00,  1.89s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:00<00:00,  1.89s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:00<00:00,  1.89s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:02<00:00,  1.92s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:01<00:00,  1.90s/it]
cossim mean: 0.88415843 std: 0.00079524383
cossim_full mean: 0.66481125 std: 0.0021481786
cossim_mask mean: 0.66670245 std: 0.0011443585
L1_loss mean: 0.047538836 std: 0.00022519327
L1_loss_full mean: 0.095165595 std: 0.0004500766
L1_loss_mask mean: 0.10694069 std: 0.0003395952
-----------------------------------------------------------------------
stylegan2-church-config-f.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=ResNet50_Weights.IMAGENET1K_V1`. You can also use `weights=ResNet50_Weights.DEFAULT` to get the most up-to-date weights.
  warnings.warn(msg)
metrics use original image:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:02<00:00,  1.91s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:02<00:00,  1.91s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:02<00:00,  1.92s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:02<00:00,  1.92s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:02<00:00,  1.91s/it]
cossim mean: 0.869167 std: 0.0006075321
cossim_full mean: 0.76322937 std: 0.0016309061
cossim_mask mean: 0.7532129 std: 0.0006438799
L1_loss mean: 0.045885026 std: 0.0001001819
L1_loss_full mean: 0.06914544 std: 0.00044237002
L1_loss_mask mean: 0.07706374 std: 0.00019671148
-----------------------------------------------------------------------
stylegan2-church-config-f.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=ResNet50_Weights.IMAGENET1K_V1`. You can also use `weights=ResNet50_Weights.DEFAULT` to get the most up-to-date weights.
  warnings.warn(msg)
metrics use original image:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:07<00:00,  2.00s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:07<00:00,  1.98s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:08<00:00,  2.01s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:07<00:00,  2.00s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:08<00:00,  2.01s/it]
cossim mean: 0.82034624 std: 0.0007614618
cossim_full mean: 0.6111262 std: 0.002252361
cossim_mask mean: 0.6505853 std: 0.001046622
L1_loss mean: 0.056512535 std: 0.00014555133
L1_loss_full mean: 0.093445696 std: 0.0005660837
L1_loss_mask mean: 0.103452995 std: 0.00039171617

















---------------------------------------------------------------------------------------------------

dilate b32 classifier pixel mask by 3x3 kernel

-----------------------------------------------------------------------
brecahad.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=None`.
  warnings.warn(msg)
metrics use original image:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:09<00:00,  2.03s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [02:09<00:00,  2.02s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [02:10<00:00,  2.03s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [02:09<00:00,  2.02s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [02:09<00:00,  2.02s/it]cossim mean: 0.79844666 std: 0.001950498
cossim_full mean: 0.7045595 std: 0.0017161359
cossim_mask mean: 0.8631965 std: 0.0015391945
L1_loss mean: 0.18316257 std: 0.0012750529
L1_loss_full mean: 0.23228936 std: 0.0012839613
L1_loss_mask mean: 0.16760519 std: 0.00075366115
-----------------------------------------------------------------------
afhqwild.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=ResNet50_Weights.IMAGENET1K_V1`. You can also use `weights=ResNet50_Weights.DEFAULT` to get the most up-to-date weights.
  warnings.warn(msg)
metrics use original image:
100%|##########################################################################################################################################################################################################################################| 64/64 [01:53<00:00,  1.77s/it]100%|##########################################################################################################################################################################################################################################| 64/64 [01:53<00:00,  1.77s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [01:54<00:00,  1.78s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [01:53<00:00,  1.77s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [01:53<00:00,  1.77s/it]
cossim mean: 0.90651274 std: 0.0007743473
cossim_full mean: 0.7771435 std: 0.0013325397
cossim_mask mean: 0.82391053 std: 0.0008176195
L1_loss mean: 0.042907067 std: 0.00019027031
L1_loss_full mean: 0.07094116 std: 0.00021097089
L1_loss_mask mean: 0.06805816 std: 0.00017011575
-----------------------------------------------------------------------
afhqwild.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=ResNet50_Weights.IMAGENET1K_V1`. You can also use `weights=ResNet50_Weights.DEFAULT` to get the most up-to-date weights.
  warnings.warn(msg)
metrics use original image:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:09<00:00,  2.02s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:08<00:00,  2.01s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:09<00:00,  2.02s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:08<00:00,  2.01s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:09<00:00,  2.02s/it]
cossim mean: 0.8959689 std: 0.0009455618
cossim_full mean: 0.8247684 std: 0.001522839
cossim_mask mean: 0.86136323 std: 0.00073630636
L1_loss mean: 0.045570582 std: 0.000247152
L1_loss_full mean: 0.059892237 std: 0.00032688575
L1_loss_mask mean: 0.057527006 std: 0.00018048701
-----------------------------------------------------------------------
stylegan2-church-config-f.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=ResNet50_Weights.IMAGENET1K_V1`. You can also use `weights=ResNet50_Weights.DEFAULT` to get the most up-to-date weights.
  warnings.warn(msg)
metrics use original image:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:02<00:00,  1.92s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:02<00:00,  1.92s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:02<00:00,  1.92s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:02<00:00,  1.91s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:02<00:00,  1.92s/it]
cossim mean: 0.8806124 std: 0.0011063754
cossim_full mean: 0.7639312 std: 0.0018597178
cossim_mask mean: 0.7933787 std: 0.0006773828
L1_loss mean: 0.04606802 std: 0.00024733183
L1_loss_full mean: 0.069031276 std: 0.0005244624
L1_loss_mask mean: 0.07080781 std: 0.00026343812
-----------------------------------------------------------------------
stylegan2-church-config-f.pkl
-----------------------------------------------------------------------
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:208: UserWarning: The parameter 'pretrained' is deprecated since 0.13 and may be removed in the future, please use 'weights' instead.
  warnings.warn(
/home/rherdt/anaconda3/envs/pytorch_cu11/lib/python3.10/site-packages/torchvision/models/_utils.py:223: UserWarning: Arguments other than a weight enum or `None` for 'weights' are deprecated since 0.13 and may be removed in the future. The current behavior is equivalent to passing `weights=ResNet50_Weights.IMAGENET1K_V1`. You can also use `weights=ResNet50_Weights.DEFAULT` to get the most up-to-date weights.
  warnings.warn(msg)
metrics use original image:
100%|##########################################################################################################################################################################################################################################| 64/64 [02:11<00:00,  2.06s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:11<00:00,  2.06s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:11<00:00,  2.06s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:12<00:00,  2.07s/it]
100%|##########################################################################################################################################################################################################################################| 64/64 [02:12<00:00,  2.08s/it]
cossim mean: 0.7949159 std: 0.0008715688
cossim_full mean: 0.7564962 std: 0.0013431725
cossim_mask mean: 0.8276669 std: 0.00087907835
L1_loss mean: 0.062243603 std: 0.00015548004
L1_loss_full mean: 0.06642778 std: 0.0001851658
L1_loss_mask mean: 0.061547827 std: 0.00010101838





















































